Where Should We Begin? A Low-Level Exploration of Weight Initialization Impact on Quantized Behaviour of Deep Neural Networks

With the proliferation of deep convolutional neural network (CNN) algorithms for mobile processing, limited precision quantization has become an essential tool for CNN efficiency. Consequently, various works have sought to design fixed precision quantization algorithms and quantization-focused optimization techniques that minimize quantization induced performance degradation. However, there is little concrete understanding of how various CNN design decisions/best practices affect quantized inference behaviour. Weight initialization strategies are often associated with solving issues such as vanishing/exploding gradients but an often-overlooked aspect is their impact on the final trained distributions of each layer. We present an in-depth, fine-grained ablation study of the effect of different weights initializations on the final distributions of weights and activations of different CNN architectures. The fine-grained, layerwise analysis enables us to gain deep insights on how initial weights distributions will affect final accuracy and quantized behaviour. To our best knowledge, we are the first to perform such a low-level, in-depth quantitative analysis of weights initialization and its effect on quantized behaviour.

==> frozen_quant_results.csv <==
Network Architecture,FP32 Accuracy,QUINT8 Accuracy,QMSE,QCE,Percent Accuracy Decrease,,,,
DWS\_Conv\_No\_BN\_GlorotUni,10.00,10.00,0.000,2.303,0.00,,,0.1000,0.1000
DWS\_Conv\_No\_BN\_ModGlorotUni\_Large,74.42,70.70,0.009,1.109,5.00,,,0.7442,0.7070
DWS\_Conv\_No\_BN\_RandNorm\_Large,69.94,63.07,0.006,0.893,9.82,,,0.6994,0.6307
DWS\_Conv\_No\_BN\_RandNorm\_Med,74.68,73.26,0.006,0.951,1.90,,,0.7468,0.7326
DWS\_Conv\_No\_BN\_RandUni\_Large,75.22,72.77,0.004,0.872,3.26,,,0.7522,0.7277
DWS\_Conv\_With\_BN\_GlorotNorm,80.10,69.76,0.014,1.127,12.91,,,0.801,0.6976
DWS\_Conv\_With\_BN\_GlorotUni,81.04,71.02,0.012,1.054,12.36,,,0.8104,0.7102
DWS\_Conv\_With\_BN\_ModGlorotUni\_Large,76.33,68.64,0.012,1.789,10.07,,,0.7633,0.6864
DWS\_Conv\_With\_BN\_ModGlorotUni\_Med,80.16,70.86,0.014,1.011,11.60,,,0.8016,0.7086
DWS\_Conv\_With\_BN\_HeNorm,79.48,55.56,0.033,2.400,30.10,,,0.7948,0.5556
DWS\_Conv\_With\_BN\_HeUni,80.51,62.49,0.024,1.786,22.38,,,0.8051,0.6249
DWS\_Conv\_With\_BN\_RandNorm\_Large,74.93,66.32,0.010,1.358,11.49,,,0.7493,0.6632
DWS\_Conv\_With\_BN\_RandNorm\_Med,77.99,66.32,0.016,1.694,14.96,,,0.7799,0.6632
DWS\_Conv\_With\_BN\_RandNorm\_Small,80.61,70.12,0.013,1.464,13.01,,,0.8061,0.7012
DWS\_Conv\_With\_BN\_RandUni\_Large,76.60,74.18,0.003,0.811,3.16,,,0.766,0.7418
DWS\_Conv\_With\_BN\_RandUni\_Med,78.40,67.82,0.016,1.993,13.49,,,0.784,0.6782
DWS\_Conv\_With\_BN\_RandUni\_Small,79.02,64.25,0.017,1.452,18.69,,,0.7902,0.6425
Regular\_Conv\_No\_BN\_GlorotNorm,87.03,84.46,0.005,0.585,2.95,,,0.8703,0.8446
Regular\_Conv\_No\_BN\_GlorotUni,86.89,85.51,0.003,0.403,1.59,,,0.8689,0.8551
Regular\_Conv\_No\_BN\_HeNorm,86.20,85.56,0.001,0.228,0.74,,,0.862,0.8556
Regular\_Conv\_No\_BN\_HeUni,86.20,85.89,0.006,0.485,0.36,,,0.862,0.8589
Regular\_Conv\_With\_BN\_GlorotNorm,89.34,86.33,0.005,0.340,3.37,,,0.8934,0.8633
Regular\_Conv\_With\_BN\_GlorotUni,88.53,88.33,0.002,0.207,0.23,,,0.8853,0.8833
Regular\_Conv\_With\_BN\_ModGlorotUni\_Large,60.35,57.03,0.005,1.920,5.50,,,0.6035,0.5703
Regular\_Conv\_With\_BN\_ModGlorotUni\_Med,84.60,60.08,0.029,3.217,28.98,,,0.846,0.6008
Regular\_Conv\_With\_BN\_HeNorm,86.87,86.30,0.003,0.311,0.66,,,0.8687,0.863
Regular\_Conv\_With\_BN\_HeUni,87.88,86.47,0.004,0.693,1.60,,,0.8788,0.8647
Regular\_Conv\_With\_BN\_RandNorm\_Large,55.41,45.43,0.009,2.070,18.01,,,0.5541,0.4543
Regular\_Conv\_With\_BN\_RandNorm\_Med,59.57,56.55,0.001,1.465,5.07,,,0.5957,0.5655
Regular\_Conv\_With\_BN\_RandNorm\_Small,80.19,68.96,0.017,2.016,14.00,,,0.8019,0.6896
Regular\_Conv\_With\_BN\_RandUni\_Large,58.69,58.15,0.002,1.577,0.92,,,0.5869,0.5815
Regular\_Conv\_With\_BN\_RandUni\_Med,67.03,66.15,0.002,1.260,1.31,,,0.6703,0.6615
Regular\_Conv\_With\_BN\_RandUni\_Small,76.28,75.80,0.002,0.888,0.63,,,0.7628,0.758


==> weights_init_types.csv <==
Initialization Method,Standard Deviation,Max/Min Value,C
RandNorm Large,1,N/A,N/A
RandNorm Med,0.5,N/A,N/A
RandNorm Small,0.1,N/A,N/A
RandUni Large,N/A,+/- 1,N/A
RandUni Med,N/A,+/- 0.5,N/A
RandUni Small,N/A,+/- 0.25,N/A
ModGlorotUni Large,N/A,N/A,1296
ModGlorotUni Med,N/A,N/A,36
GlorotUni,N/A,N/A,N/A
GlorotNorm,N/A,N/A,N/A
HeUni,N/A,N/A,N/A
HeNorm,N/A,N/A,N/A

